A Physical Survey of Meteoroid Streams: Comparing Cometary Reservoirs

In this work, we present an optical survey of mm-sized meteoroids using the Canadian Automated Meteor Observatory's (CAMO) mirror tracking system. The system tracks meteors to magnitude +7.5 through an image-intensified telescopic system which has a spatial accuracy of $\sim$1 m and a temporal resolution of 10 ms. We analyze 41 meteors from 13 showers with known parent bodies, recorded between 2016 and 2022. We fit a numerical ablation and fragmentation model to our data which models meteoroid fragmentation as erosion into 10 - 500 $\mu$m constituent grains and uses the observed wake as a hard constraint on the model parameters. We measure average bulk meteoroid densities which are consistent with in situ measurements: 602 $\pm$ 155 kg m$^{-3}$ for Jupiter-family and 345 $\pm$ 48 kg m$^{-3}$ for Halley-type showers. The Geminids had the highest measured bulk density of 1387 $\pm$ 240 kg m$^{-3}$, consistent with carbonaceous material. We fail to reproduce the high bulk density ($>3000$ kg m$^{-3}$) for Jupiter-family meteoroids previously reported in the literature derived using fragmentation models on data sets with fewer observational constraints. We also provide estimates of the meteoroid grain sizes, grain mass distributions, and energy necessary to trigger the erosion for meteoroids in the analyzed showers.

==> review1_comments.txt <==
> 1.
> it was a pleasure to read this article. An incredibly high level of detail
> and a very comprehensive representation. As you may know, I am not the pure
> expert of particlularly this field, so some results are new to me and I might
> not be the right person to judge, but I fully agree with the parts I am
> familiar with. First, I was shocked to be asked to read through 47pages
> (without annex), but except for the introduction part could be shorter than
> is, I agree with content and data and I have no comments or recommendations
> for improvement.

> 2. 
> I only have a few minor comments:
> 1) Since you are fitting the model to the measured absolute magnitudes (M),
> it would be nice to include the relationship between I and M, since I is
> included in Eq. 3.

We added a paragraph explaining how the absolute magnitude is computed.

> 2) In Table 4, if the luminous efficiency is constant, why not just list it
> in the table instead of citing a paper?

We added a clarification in the text that the luminous efficiency is sampled from the empirical model by Vida et al. (2023). The model values depend on the fragment mass and speed. We updated Table 4 indicating that Tau is sampled from a model.

> 3) I may be confusing this, but are all the parameters listed "variable" in
> Table 4 those that are being tuned to match the measurements? If this is
> true, perhaps change "variable" to "tuned".

We accepted the suggestion and updated the table.


> 3. 
> 1) Page 3 (line 58,59) and following pages: Borovika … Vojáek ...please,
> correct to Borovička ... Vojáček

We attempted a fix, this appears to be an artifact of the Latex compiler on the submission website.

> 2) Page 9, line 209 and following pages: 10 ¸tm to 100 ¸tm correct to 10 µm
> to 100 µm

This issue also seems to be related to the website Latex compiler. We attempted a fix and we will notify the editor.

> 3) Page 12, line 342: „spectral camera" is mention as a part of CAMO. Are
> spectral data for the same meteors available and how can be used to support
> your results?

The spectral camera is a very recent addition to the observatory. The methodology to calibrate, measure, and integrate spectral information in the modelling is currently still in development.

> 4) Page 12, line 356: over eight frames - What fraction of the second are
> eight frames? Are they 8/100 s? Because operation of the camera is mentioned
> several sentences later and it is not fully clear whether this information
> correlate to each other.

CAMO wide-field camera operates at 80 fps, slightly slower than the 100 fps narrow-field camera. Therefore 8 frames equals 0.1 s, as stated in the text. Frame rate of the wide-field camera has been added to the text.

> 5) Page 14, lines 402 - 409. The selection process of data is clear, even
> thou more data would be very useful to support their conclusions or not, or
> open new questions about meteoroid structure and difference nature. I
> strongly support authors to analyze more data and later published the upgrade
> of the paper.

The suggestion is appreciated and we are planning to perform a wider survey now that we have established the fundamentals.

> 6) Page 28, 29, Figures 12, 13: The difference between ETA and ORI is
> surprising and I am not sure whether the difference can be explained based on
> the shower age or it the small statistics of the datasets. Please, can you
> comment on this?

We provide a short discussion in sections 5.3 and 5.4. We explain that differences cannot be discounted due to small number statistics, however it is clear that the higher erosion energy for ETAs is due to their shallow entry angle. We will consider alternative figures of merit in the future to quantify the energy so that it is agnostic of geometry. However, what this indicates is that perhaps the total summed energy might not be important to starting erosion, but perhaps we should consider the instantaneous energy instead. We added a comment about this in the text.

> 7) Page 28, line 608: The term "external showers" is not standard. The
> explanation is based on Levision 1996 on the page 37. I suggest defining the
> term earlier or to change it to more standard cometary orbits division, e.g.,
> long periodic comets.

We added a new subsection "5.1: Orbital Classification" to define the terms. Definitions of orbital populations as determined by both Tisserand and semi-major axis have been moved to this new subsection. 

> 8) Page 35, line 753": … applying more energy to the outside of meteoroid." -
> this part of the sentence is not clear to me. Please, rephrase it in another
> way.

We changed the sentence to read: "Erosion start height is directly related to erosion energy as the atmosphere becomes more dense with decreasing altitude, causing more particles of air to collide with the meteoroid and transfer their energy \citep{Popova_2019}".

> 9) Page 36, line 837: I suggest changing the sentence this way: "The Lyrids
> also contain the one event (20200422_090011) which required a bulk density
> change, increasing from an initial value …"

The sentence wording has been changed accordingly. 

> 10) Page 37, 868: "…(3200) Phaethon is compositionally unique and asteroidal
> in appearance." Just the comment: the cometary or transitional body
> asteroid-comet origin could not be ruled out in case of Phaethon

More details about Phaethon's possible composition have been added.
